Optuna: A Next-generation Hyperparameter Optimization Framework

The purpose of this study is to introduce new design-criteria for next-generation hyperparameter optimization software. The criteria we propose include (1) define-by-run API that allows users to construct the parameter search space dynamically, (2) efficient implementation of both searching and pruning strategies, and (3) easy-to-setup, versatile architecture that can be deployed for various purposes, ranging from scalable distributed computing to light-weight experiment conducted via interactive interface. In order to prove our point, we will introduce Optuna, an optimization software which is a culmination of our effort in the development of a next generation optimization software. As an optimization software designed with define-by-run principle, Optuna is particularly the first of its kind. We will present the design-techniques that became necessary in the development of the software that meets the above criteria, and demonstrate the power of our new design through experimental results and real world applications. Our software is available under the MIT license (https://github.com/pfnet/optuna/).

==> codes/hyperopt_sklearn_nn.txt <==
import hyperopt
import ...

space = {
    'n_units_l1': hp.randint('n_units_l1', 128),
    'l2': hp.choice('l2', [{
        'has_l2': True,
        'n_units_l2': hp.randint('n_units_l2', 128),
        'l3': hp.choice('l3', [{
            'has_l3': True,
            'n_units_l3': hp.randint('n_units_l3', 128),
            'l4': hp.choice('l4', [{
                'has_l4': True,
                'n_units_l4': hp.randint('n_units_l4', 128),
            }, {'has_l4': False}]),
        }, {'has_l3': False}]),
    }, {'has_l2': False}]),
}

def objective(space):
    layers = [space['n_units_l1'] + 1]
    for i in range(2, 5):
        space = space['l{}'.format(i)]
        if not space['has_l{}'.format(i)]:
            break
        layers.append(space['n_units_l{}'.format(i)] + 1)

    clf = MLPClassifier(tuple(layers))

    mnist = fetch_mldata('MNIST original')
    x_train, x_test, y_train, y_test = train_test_split(mnist.data, mnist.target)

    clf.fit(x_train, y_train)

    return 1.0 - clf.score(x_test, y_test)

hyperopt.fmin(fn=objective, space=space, max_evals=100, algo=hyperopt.tpe.suggest)

==> codes/modularity.txt <==
import sklearn
import ...

def create_rf(trial):
    rf_max_depth = trial.suggest_int('rf_max_depth', 2, 32)
    return RandomForestClassifier(max_depth= rf_max_depth)

def create_mlp(trial):
    n_layers = trial.suggest_int('n_layers', 1, 4)

    layers = []
    for i in range(n_layers):
        layers.append(trial.suggest_int('n_units_l{}'.format(i), 1, 128))

    return MLPClassifier(tuple(layers))

def objective(trial):
    classifier_name = trial.suggest_categorical('classifier', ['rf' , 'mlp'])

    if classifier_name == 'rf':
        classifier_obj = create_rf(trial)
    else:
        classifier_obj = create_mlp(trial)

    ...


==> codes/optuna_mnist_clipped.txt <==
import chainer
import ...

def create_model(trial):
    n_layers = trial.suggest_int('n_layers', 1, 3)
    layers = []
    for i in range(n_layers):
        n_units = trial.suggest_int('n_units_l{}'.format(i), 4, 128)
        layers.append(L.Linear(None, n_units))
        layers.append(F.relu)
    layers.append(L.Linear(None, 10))
    return chainer.Sequential(*layers)

def create_optimizer(trial, model):
    lr = trial.suggest_loguniform('lr', 1e-5, 1e-1)
    optimizer = chainer.optimizers.MomentumSGD(lr=lr)
    weight_decay = trial.suggest_loguniform('weight_decay', 1e-10, 1e-3)
    optimizer.setup(model)
    optimizer.add_hook(chainer.optimizer.WeightDecay(weight_decay))
    return optimizer

def objective(trial):
    model = create_model(trial)
    optimizer = create_optimizer(trial, model)
    ...

study = optuna.create_study()
study.optimize(objective, n_trials=100)


==> codes/optuna_sklearn_nn.txt <==
import optuna
import ...

def objective(trial):
    n_layers = trial.suggest_int('n_layers', 1, 4)

    layers = []
    for i in range(n_layers):
        layers.append(trial.suggest_int('n_units_l{}'.format(i), 1, 128))

    clf = MLPClassifier(tuple(layers))

    mnist = fetch_mldata('MNIST original')
    x_train, x_test, y_train, y_test = train_test_split(mnist.data, mnist.target)

    clf.fit(x_train, y_train)

    return 1.0 - clf.score(x_test, y_test)

study = optuna.create_study()
study.optimize(objective, n_trials=100)

==> codes/parallel_python.txt <==
import ...

def objective(trial):
    ...
    return objective_value

study_name = sys.argv[1]
storage = sys.argv[2]

study = optuna.Study(study_name, storage)
study.optimize(objective)

==> codes/parallel_shell.txt <==
# Setup: the shared storage URL and study identifier.
STORAGE_URL='sqlite:///example.db'
STUDY_ID=$(optuna create-study --storage $STORAGE_URL)

# Run the script from multiple processes and/or nodes.
# Their execution can be asynchronous.
python run.py $STUDY_ID $STORAGE_URL &
python run.py $STUDY_ID $STORAGE_URL &
python run.py $STUDY_ID $STORAGE_URL &
...

